Cosmic rays and thermal instability in self-regulating cooling flows of massive galaxy clusters

One of the key physical processes that helps prevent strong cooling flows in galaxy clusters is the continued energy input from the central active galactic nucleus (AGN) of the cluster. However, it remains unclear how this energy is thermalised so that it can effectively prevent global thermal instability. One possible option is that a fraction of the AGN energy is converted into cosmic rays (CRs), which provide non-thermal pressure support, and can retain energy even as thermal energy is radiated away. By means of magneto-hydrodynamical simulations, we investigate how CR injected by the AGN jet influence cooling flows of a massive galaxy cluster. We conclude that converting a fraction of the AGN luminosity as low as 10\% into CR energy prevents cooling flows on timescales of billion years, without significant changes in the structure of the multi-phase intra-cluster medium. CR-dominated jets, by contrast, lead to the formation of an extended, warm central nebula that is supported by CR pressure. We report that the presence of CRs is not able to suppress the onset of thermal instability in massive galaxy clusters, but CR-dominated jets do significantly change the continued evolution of gas as it continues to cool from isobaric to isochoric. The CR redistribution in the cluster is dominated by advection rather than diffusion or streaming, but the heating by CR streaming helps maintain gas in the hot and warm phase. Observationally, self-regulating, CR-dominated jets produce a \gammaray~ flux in excess of current observational limits, but low CR fractions in the jet are not ruled out.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
